Clusters' far-reaching influence on narrow-angle tail radio galaxies

In order to study the ram-pressure interaction between radio galaxies and the intracluster medium, we analyse a sample of 208 highly-bent narrow-angle tail radio sources (NATs) in clusters, detected by the LOFAR Two-metre Sky Survey. For NATs within $7\,R_{500}$ of the cluster centre, we find that their tails are distributed anisotropically with a strong tendency to be bent radially away from the cluster, which suggests that they are predominantly on radially inbound orbits. Within $0.5\,R_{500}$, we also observe an excess of NATs with their jets bent towards the cluster core, indicating that these outbound sources fade away soon after passing pericentre. For the subset of NATs with spectroscopic redshifts, we find the radial bias in the jet angles exists even out to $10\,R_{500}$, far beyond the virial radius. The presence of NATs at such large radii implies that significant deceleration of the accompanying inflowing intergalactic medium must be occurring there to create the ram pressure that bends the jets, and potentially even triggers the radio source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
